Challenges of Using Text Classifiers for Causal Inference

Causal understanding is essential for many kinds of decision-making, but causal inference from observational data has typically only been applied to structured, low-dimensional datasets. While text classifiers produce low-dimensional outputs, their use in causal inference has not previously been studied. To facilitate causal analyses based on language data, we consider the role that text classifiers can play in causal inference through established modeling mechanisms from the causality literature on missing data and measurement error. We demonstrate how to conduct causal analyses using text classifiers on simulated and Yelp data, and discuss the opportunities and challenges of future work that uses text data in causal inference.

==> arxiv_dats/md.synthetic.10.bad_mi.dat <==
n err se
100 0.05366444158590543 0.02704248450000298
158 0.00013427731901999505 2.7072531116541973e-05
251 0.001033506148360484 0.00034004365056269616
398 0.005982721597016837 0.0006946204546386846
630 0.00022064966502485938 2.501855324895795e-05
1000 0.0008652002722695045 0.0001456434135662017
1584 9.594240969029304e-05 7.4210932537327605e-06
2511 0.0002138141775087571 2.180455829017676e-05
3981 6.59850105841972e-05 3.251333702533159e-06
6309 0.00010504909146548806 4.818393251245778e-06
10000 1.9382434199459243e-05 6.183081521451368e-07
15848 2.725442744051634e-06 8.628507736912711e-08
25118 4.12073383513953e-06 8.397652508089612e-08
39810 6.05381474265e-05 1.2940587758043106e-06
63095 8.141611691170503e-06 1.723958512909675e-07
100000 7.803423013513118e-06 1.1374946386129172e-07
158489 3.8324625215507925e-06 3.316508488747843e-08
251188 4.0715278695636164e-07 2.436202461374745e-09
398107 1.3492818098918646e-06 5.354978158249532e-09


==> arxiv_dats/md.synthetic.10.mi.dat <==
n err se
100 0.049033656737647945 0.024074994100268823
158 0.0003184563066693216 0.00011101151454151836
251 0.0009647460833945021 0.00031736262595634135
398 0.005259942199951186 0.0005871106791304056
630 0.00010355845079223793 1.2702327170063178e-05
1000 0.0007362281714600733 0.00012507473935036717
1584 9.816574086872983e-05 7.937387293340477e-06
2511 0.00019122901846259154 2.001052891866877e-05
3981 5.344934121702369e-05 2.7155835855202078e-06
6309 6.505822490952648e-05 2.895470762188605e-06
10000 7.359174916541774e-06 1.9671311461794633e-07
15848 7.725754910284103e-07 1.7895037170002855e-08
25118 4.192936176012292e-06 6.271711531767169e-08
39810 5.7034560350157445e-05 1.340850573133083e-06
63095 2.259628206509469e-06 4.375337551006414e-08
100000 9.924138813227901e-07 9.876401386480235e-09
158489 2.0891782661248494e-05 2.3839015041144924e-07
251188 6.098879001668444e-07 3.754739690589669e-09
398107 3.6151389441247478e-06 2.1098147024244166e-08


==> arxiv_dats/md.synthetic.10.naive.dat <==
n err se
100 0.0821754953285625 0.031219317138965093
158 0.010908117177903989 0.002698899396701266
251 0.012137411484980603 0.0018413792131516062
398 0.03203012882590727 0.004463468423510624
630 0.00601890570363229 0.0007134352726064332
1000 0.005091517750479029 0.0003436131793018447
1584 0.012177666622630218 0.0012801700735107593
2511 0.003985647656376192 0.0001998087418700022
3981 0.003462800210902788 0.00011233904005583798
6309 0.010269868496992022 0.0003064901068043655
10000 0.003929121991526698 8.416476620703332e-05
15848 0.004952189166263578 0.00012210008400392007
25118 0.013429890044037173 0.00023932632615965478
39810 0.004448530735969802 6.43452046178684e-05
63095 0.005226498547142438 4.636486500746216e-05
100000 0.0032290059227651955 3.4359073904998475e-05
158489 0.006590854247533895 6.563062392063268e-05
251188 0.005326937287399849 1.7162270161745862e-05
398107 0.007299557470480743 2.511771201115694e-05


==> arxiv_dats/md.synthetic.10.textless.dat <==
n err se
100 0.14837999476055416 0.055522601063245594
158 0.007919228712699688 0.0027543998054045927
251 0.02530080138164187 0.0034878396062351137
398 0.03975757279468796 0.004893539604829696
630 0.019684323412578635 0.002138783726375222
1000 0.01104842751643007 0.0013181697253687595
1584 0.007264717700712316 0.0006258811337085216
2511 0.018657332263036265 0.0009655711375770063
3981 0.0035589778595059413 0.00014603427064523484
6309 0.014842941318479227 0.0003562658790776941
10000 0.005667325678559386 9.56121798183639e-05
15848 0.006012406004198345 0.00017129541365201143
25118 0.030668683413701957 0.0004421599323952426
39810 0.004931713247056829 5.291807432618721e-05
63095 0.013437603916698451 0.000148389516117986
100000 0.006593675584005805 6.472732123335954e-05
158489 0.012174226321492216 0.00011044528824326654
251188 0.012647086163323936 7.995198149948982e-05
398107 0.010567657049772462 3.6566995311804866e-05


==> arxiv_dats/md.synthetic.1000.bad_mi.dat <==
n err se
100 0.001324449388447241 0.0005867562779261629
158 0.004179515740913237 0.0014554409845125048
251 0.000124249443697783 1.925567251586547e-05
398 0.0003362022523185277 5.9336817184894394e-05
630 0.00013309138166451374 1.2796382518871078e-05
1000 0.0006505301735484035 9.572352227427239e-05
1584 0.0007973196158016007 0.00011392859343786779
2511 0.00019171385883385233 1.1313084371333076e-05
3981 0.00013932858607568983 4.773798847861899e-06
6309 3.369645449886287e-05 1.8395928156861592e-06
10000 1.2017879744121602e-05 2.3819289723473114e-07
15848 9.936928770492795e-06 3.5890108909980594e-07
25118 3.7270755409683044e-06 4.7366423522833364e-08
39810 4.644792202591684e-06 8.374788601433746e-08
63095 1.4679165176909104e-06 2.3537415727392605e-08
100000 7.762447933760533e-06 1.408794119955419e-07
158489 1.7930174616679748e-06 1.922943572905352e-08
251188 7.950133256963966e-07 4.3563277866947855e-09
398107 2.2657391817766351e-07 9.873265748040276e-10
630957 7.197063234862126e-07 3.4035751643113802e-09
1000000 1.12239616620265e-06 6.159802013537667e-09
1584893 1.468611464858094e-06 6.230649975687967e-09
2511886 1.0277221975972292e-06 2.313393352241567e-09
3981071 1.6802072431236712e-06 3.1042731969696042e-09
6309573 1.3508375632964252e-06 2.1509246017071867e-09


==> arxiv_dats/md.synthetic.1000.mi.dat <==
n err se
100 0.0018020624046824374 0.0006820521012726381
158 0.004866510417530708 0.0016555028963187491
251 9.827442430232228e-05 1.6483766062303475e-05
398 0.0005477987570985763 0.00010486881523822246
630 8.930339867475176e-05 1.0242804007211354e-05
1000 0.0006537645635545724 0.00010080622423475618
1584 0.000729790398195317 0.00010542149182698874
2511 0.0001620760752279926 1.0291726153983444e-05
3981 0.00010944610075432078 4.2352227535604186e-06
6309 1.9495343484947295e-05 1.0232896129012674e-06
10000 2.3261460838899416e-05 7.070076537326519e-07
15848 5.221103140656448e-06 2.2531648500872485e-07
25118 4.221329295534472e-06 5.9544446756416565e-08
39810 9.782472656232491e-06 1.73435349549659e-07
63095 1.4065945375334844e-06 2.5656319449503984e-08
100000 2.2129181531646625e-06 2.3913889217014036e-08
158489 1.3415016490520842e-06 1.950990302391078e-08
251188 1.454324363402483e-06 5.962894434823378e-09
398107 6.653993522917656e-07 3.03824954108913e-09
630957 2.7783351132798562e-06 1.1512054923949676e-08
1000000 3.841920738972202e-07 6.144652888757946e-10
1584893 3.058320726319759e-06 1.005104823535453e-08
2511886 2.517432669397359e-06 4.614658882067094e-09
3981071 7.102420380913156e-07 1.4853891061875462e-09
6309573 4.404610625000255e-06 7.081220130229867e-09


==> arxiv_dats/md.synthetic.1000.naive.dat <==
n err se
100 0.0383338916940785 0.013231522552064754
158 0.03954054600121731 0.007705555060118435
251 0.003930534475845613 0.0006870115955470217
398 0.019759189616040996 0.0022817213009333594
630 0.0014031691424253889 0.0001038396758930869
1000 0.04085373248224133 0.0037272562592527486
1584 0.0093134406194586 0.0005949243759033853
2511 0.008501808816814725 0.00042173730488199713
3981 0.00583089333152641 0.0001608996762917943
6309 0.019877757098603836 0.0008126507383072415
10000 0.00558320752272898 0.00013049340656514627
15848 0.005258176122644097 7.452069620341389e-05
25118 0.006489599132127105 8.297287539382295e-05
39810 0.0021225622827632557 2.1147941484768445e-05
63095 0.004131356914633525 2.553663999486098e-05
100000 0.007044871218923603 4.729934982722751e-05
158489 0.0023332382518187504 1.2390460547080339e-05
251188 0.004601248953205979 2.6712251192388336e-05
398107 0.007446597810393763 2.8973386487805483e-05
630957 0.004585778125054067 1.2415238098752366e-05
1000000 0.0031759437257819502 8.750882566939408e-06
1584893 0.004678908051291243 8.075404753827886e-06
2511886 0.007942610559820252 1.0523179897463314e-05
3981071 0.012159938975638988 2.2844194077232885e-05
6309573 0.004826223638941217 4.802487993822145e-06


==> arxiv_dats/md.synthetic.1000.textless.dat <==
n err se
100 0.06903156012984477 0.02310433895505768
158 0.021842685604026565 0.003792186586874893
251 0.02224227690498214 0.00535512573473853
398 0.0225105494247881 0.00413487961573745
630 0.005662648090131457 0.0009855929692527976
1000 0.019566386324515402 0.0015970481851161839
1584 0.02565553058625154 0.002208003133169102
2511 0.012706517583167464 0.00065887483215875
3981 0.0065843810633184245 0.0002137275943200201
6309 0.02781113250909782 0.000796916812964622
10000 0.018673275254701367 0.0006250467432279801
15848 0.01088038007621169 0.0002183475102467726
25118 0.013055173696341718 0.00017680712692598891
39810 0.009863382429504141 0.00023470628828098597
63095 0.007767077392392292 6.640165783755413e-05
100000 0.009445124943014551 8.498130674284277e-05
158489 0.008010830508923114 6.967660467013365e-05
251188 0.007440332431079384 4.204682057455433e-05
398107 0.011798589610327186 2.9853647226165397e-05
630957 0.0069825925489872915 2.4161534503459066e-05
1000000 0.016509670487136537 3.74663127551611e-05
1584893 0.008568188070614569 1.0020444216714122e-05
2511886 0.0156766119536189 1.9785669302257227e-05
3981071 0.011255291044522709 1.8784693442452614e-05
6309573 0.01594686187287541 1.3625808866160484e-05


==> arxiv_dats/md.yelp.10.bad_mi.dat <==
n err se
32 0.04354493036335071 0.01971293894588285
100 0.00552505685083839 0.0009880795578994434
102 0.03140352923117117 0.007541119263836899
158 0.006813464093675238 0.0019790643761282865
251 0.011047556764523592 0.001634168068280988
398 0.0048186371884304715 0.0004439241773299787
630 0.000482153642069943 4.0865493753227604e-05
1000 0.0009065199156594631 5.992486065593303e-05
1584 9.722677787247832e-05 8.825889964827776e-06
2511 0.00019150431039732023 9.822326317204993e-06
3981 0.0003475867676210767 8.701771007797361e-06
6309 0.00011858842557641051 4.138122959855585e-06
10000 0.00011762695817103233 2.6303139989947146e-06
15848 8.048970932680379e-05 1.071965726816408e-06
25118 7.847679850728339e-05 8.636568179127836e-07
39810 0.00011906130614505197 9.288956182964605e-07
63095 0.0001312161760939457 3.6548352959612496e-07
100000 0.00014145128076138762 3.6396470116011796e-07


==> arxiv_dats/md.yelp.10.mi.dat <==
n err se
32 0.042252914635844685 0.02019270739707911
100 0.008022356143543923 0.0012908589829513516
102 0.03389787306861865 0.007811482243133322
158 0.008036551735533823 0.0018114030264055703
251 0.011557160703646858 0.0017434285755168729
398 0.007726144357858624 0.00043003219427813173
630 0.0012164073930551215 0.00011254270988031609
1000 0.0027502197347599065 0.0001799207878339194
1584 0.000616220393181631 3.651418009256321e-05
2511 0.0004452707424455485 2.1072157636496264e-05
3981 0.00030490919589158406 1.3370905488508873e-05
6309 0.000364107502778883 1.1563214407376523e-05
10000 0.00022191890368359265 3.2422982903058875e-06
15848 0.000275509183283042 5.01941168826343e-06
25118 0.00012154312775383927 1.241174014195652e-06
39810 5.956405749205032e-05 8.449556909352816e-07
63095 2.390478828865566e-05 1.3639994782942654e-07
100000 1.8250508033837207e-05 1.3690584614485605e-07


==> arxiv_dats/md.yelp.10.naive.dat <==
n err se
32 0.09974734881298826 0.07192775256782404
100 0.011519052342727262 0.002625553989934088
102 0.02396140169334342 0.0038391365418575206
158 0.012046562457120566 0.002271744847807447
251 0.006017403596075304 0.0007812263733450654
398 0.007167721085496568 0.0007084978794225304
630 0.002906667894257587 0.0004034064107609431
1000 0.004109356276558708 0.0004641582711905689
1584 0.001365649392214157 7.021275194328411e-05
2511 0.0007104226143648659 4.971543931590264e-05
3981 0.0007108899155430117 2.6929242953705584e-05
6309 0.000454524871537683 1.304756921624817e-05
10000 0.000426116127692445 9.092303959695211e-06
15848 0.0006088465482055241 1.3251946236461026e-05
25118 0.0002791399888117141 4.12590070655854e-06
39810 0.00032445930084487655 4.495762906014367e-06
63095 0.0004562804308242319 3.4302180821303363e-06
100000 0.00022316928103416518 1.3729425214436314e-06


==> arxiv_dats/md.yelp.10.textless.dat <==
n err se
32 0.04736549564408082 0.025228689043880103
100 0.009544510515334528 0.0020473013540692584
102 0.025525624773141048 0.004021877624311139
158 0.011904129411543087 0.001799700348578054
251 0.0076198074171411915 0.0009951739553805629
398 0.008433094731944698 0.0008378002440189755
630 0.0027424536228673174 0.0004110544214838918
1000 0.004175111961254054 0.00038613426092577773
1584 0.001366356021411211 5.9289077683297865e-05
2511 0.0007112328614375076 4.7591357792189436e-05
3981 0.0007786951276290068 3.1361170831500753e-05
6309 0.0004986473105960935 1.538685806937719e-05
10000 0.000464536793453647 9.252290318240348e-06
15848 0.0005839673733154363 1.3108379097331664e-05
25118 0.00022084762622113022 3.608717577357971e-06
39810 0.00032229605018148616 4.717261088508444e-06
63095 0.00035919902477393815 2.806951173603518e-06
100000 0.00017373617864756348 9.490648090415091e-07


==> arxiv_dats/md.yelp.1000.bad_mi.dat <==
n err se
100 0.006076971734319736 0.001995690804092763
158 0.006826034651183535 0.0010549481677657295
251 0.013863153028664327 0.00204529102941816
398 0.005327262057781893 0.0005400565555980257
630 0.0005958266800882258 3.683582741099879e-05
1000 0.0006898074695437428 6.34430090236417e-05
1584 0.0002943933645322101 2.9932284898617414e-05
2511 0.00019440026319891146 6.004340925551303e-06
3981 0.00030293485994320197 1.0869922646043993e-05
6309 0.000116372400265739 3.935350393292705e-06
10000 8.001344454511229e-05 1.1245264027163796e-06
15848 8.186944769590696e-05 8.997772196314704e-07
25118 0.00015657070361370053 1.1836534668806038e-06
39810 0.0002534351939640088 1.0440699159424359e-06
63095 0.00025413448795856775 5.325124878251786e-07
100000 0.0001624602755721679 3.628120691300609e-07
158489 0.00015626202366052726 2.307479614916638e-07
251188 0.00012352671712945407 1.7854602809350935e-07
398107 0.00015333802967669167 1.782369035986655e-07
630957 0.00012212526319937904 1.1421612334188843e-07
1000000 0.0001678274290109973 9.34053193209202e-08
1584893 0.00014839141202572723 1.0629135009590282e-07
2511886 0.0001514365116889165 4.621029322246307e-08
3981071 0.00013086367795808962 2.3465268253999285e-08
6309573 0.00015313067728819972 4.6596744594913354e-08
# 10000000 0.00016352782172655416 3.589977344641622e-08


==> arxiv_dats/md.yelp.1000.mi.dat <==
n err se
100 0.004446550959140224 0.0016253608211419385
158 0.007712000222484819 0.0012545742492159353
251 0.01693777353701658 0.0027819620177465944
398 0.009291348728938211 0.000865284613621353
630 0.0015249667534843931 0.0001177616634284466
1000 0.002059752536598577 0.000157556431392233
1584 0.00023182593216507723 1.3594882016399329e-05
2511 0.0003275556191123527 1.560815380336616e-05
3981 0.0006017139021635804 2.9017319572785708e-05
6309 0.0001425477998536861 2.967666459247705e-06
10000 0.0003546380984823801 6.309566751597166e-06
15848 0.0001921451860252594 4.427340808792989e-06
25118 0.00013302021425996816 1.858569553695084e-06
39810 4.8513389115809155e-05 4.852587721925395e-07
63095 7.23224739717128e-05 8.245884753186662e-07
100000 4.19272413988932e-06 2.3840761841368323e-08
158489 4.767797692239186e-06 2.3764967638482667e-08
251188 6.9177590366238035e-06 2.6196626724400357e-08
398107 5.5904540196552734e-06 1.7747998452411114e-08
630957 1.7239354036734119e-06 5.339221806988671e-09
1000000 3.878980318019598e-06 7.985523279185222e-09
1584893 1.7484328520728794e-06 3.1020017462292603e-09
2511886 1.58236166640273e-06 1.6199213045989848e-09
3981071 5.239930729576345e-06 6.193234571547264e-09
6309573 1.7904434030100842e-06 1.685255933904283e-09
# 10000000 3.410734888267185e-06 2.2503877921794493e-09


==> arxiv_dats/md.yelp.1000.naive.dat <==
n err se
100 0.011959791430680492 0.0033815306306243737
158 0.011257288190140602 0.001751466057935278
251 0.011090098980589439 0.0015052898686315815
398 0.007515461850600631 0.0007690583694400029
630 0.004835587121056185 0.00031655293734768
1000 0.0026232953009084 0.00017181650685824636
1584 0.001070169882067551 4.9068261097592486e-05
2511 0.0005077175560692037 2.677997069101465e-05
3981 0.00045818670152446614 2.2781524815215372e-05
6309 0.000311010466688865 9.607858535500589e-06
10000 0.000313052407381322 7.879104900744941e-06
15848 0.000326671643015499 5.586975451449498e-06
25118 0.0002188034886450092 3.234295314557652e-06
39810 0.0006847872583750098 7.421752765562295e-06
63095 0.0003657711378124892 2.1455472547929534e-06
100000 0.00012280957947584994 1.1003833812133151e-06
158489 0.0002100484060381151 1.1916307486189525e-06
251188 9.543312839791724e-05 3.067434694314331e-07
398107 0.00020702626312337158 7.979573063961727e-07
630957 0.0002006240208461218 8.471562159517621e-07
1000000 0.0001069541659911095 3.6197493696817027e-07
1584893 0.000508377454810943 8.625261759467612e-07
2511886 0.0001847653039427847 3.477977310101053e-07
3981071 0.0003437979009925806 4.114987144408378e-07
6309573 0.0002618235932698275 2.307811246946749e-07
# 10000000 0.0003281916598245756 1.855320528788026e-07


==> arxiv_dats/md.yelp.1000.textless.dat <==
n err se
100 0.01684348628306178 0.006079914894985667
158 0.008669442067135115 0.0013729520663217168
251 0.010370839233998385 0.0012429442534332648
398 0.010524947178234784 0.0011237960389258801
630 0.004753512964232643 0.00032031692359511316
1000 0.002907355577871997 0.00022328259562078416
1584 0.0012604525967044092 6.355268397878986e-05
2511 0.0006628563399689758 4.361012919947035e-05
3981 0.0005358318498550881 2.1691203582777084e-05
6309 0.0003432933234068719 9.474027984878328e-06
10000 0.0002946510468659193 6.862954182682611e-06
15848 0.0002978707295248161 4.688772328409874e-06
25118 0.00018144113559962974 2.732766830441016e-06
39810 0.0006182086113843551 6.430563297875879e-06
63095 0.00034522484290815277 2.758277337593545e-06
100000 0.00010082378322131837 7.63898576283798e-07
158489 0.0001512505684649645 9.795594168368286e-07
251188 0.00013589668470554008 4.0726222381003574e-07
398107 0.00015017340462140507 4.933037025494983e-07
630957 0.00017867726339699364 6.772622834213538e-07
1000000 0.00011647319805689282 2.631723130687492e-07
1584893 0.0004268079240974266 6.643829613608132e-07
2511886 0.00016109650389854087 2.8138697382129605e-07
3981071 0.0003836751167429366 5.306931017887104e-07
6309573 0.00020871616294711014 1.581688105468082e-07
# 10000000 0.0002455214110102204 1.290188744284743e-07


==> arxiv_dats/me.synthetic.10.correct.dat <==
n err se
100 6.232951329705524e-05 2.248372554589954e-05
158 1.9876155766984467e-09 9.297820855079531e-10
251 0.0009925727717199784 0.0003145320094683274
398 0.03414196285506728 0.01002490521158676
630 0.0003388491038972635 6.28481250181039e-05
1000 1.163758492989194e-05 1.3985563936844102e-06
1584 3.811662821407843e-05 3.637374323083412e-06
2511 0.00010880644113761355 1.2351142153569636e-05
3981 0.00022601610119050872 2.024729388985045e-05
6309 1.8582131186507894e-06 9.515004842737612e-08
10000 2.108610017701105e-06 9.14317197368135e-08
15848 1.1918510311097677e-06 2.5078082610287392e-08
25118 2.6996279878479996e-07 7.357924615176858e-09
39810 2.5532434837069257e-07 5.868858502911374e-09
63095 1.839804712762748e-07 2.2215322350252067e-09
100000 4.661873823710351e-05 5.796723406889952e-07
158489 7.189133066550312e-06 9.160539358654787e-08
251188 3.05184096604029e-06 3.483334977535202e-08
398107 9.732435524551899e-07 6.455932102999475e-09


==> arxiv_dats/me.synthetic.10.misspecified.dat <==
n err se
100 4.136775895379615e-05 2.2462542603077472e-05
158 1.9876155766984467e-09 9.297820855079531e-10
251 8.517238178071482e-05 3.067455619779596e-05
398 1.0702749119068527e-05 3.0121352167322356e-06
630 2.912707797514946e-05 3.9668510598610155e-06
1000 1.2624250297080333e-05 1.582186134883476e-06
1584 2.9501332596699494e-05 2.8338336741422425e-06
2511 4.1331300184602166e-05 4.4353329937680245e-06
3981 8.082114455195059e-06 6.487883024572972e-07
6309 1.8582131186507894e-06 9.515004842737612e-08
10000 1.3144337523847722e-06 4.552742654260477e-08
15848 1.1918510311097677e-06 2.5078082610287392e-08
25118 6.787074492883383e-08 1.4401034483069446e-09
39810 6.794212030789775e-08 7.672545701125967e-10
63095 1.3837675638957127e-07 2.1028456350059083e-09
100000 2.417395826529382e-08 2.0496161775917774e-10
158489 2.7726076328618215e-08 1.889168983427585e-10
251188 2.972415189236578e-08 1.499539182950604e-10
398107 2.219419166503203e-08 1.0384662877729994e-10


==> arxiv_dats/me.synthetic.10.naive.dat <==
n err se
100 0.01486031232152859 0.0036861831378640743
158 0.047788821359467853 0.00537503469350385
251 0.019009704821562827 0.003603712825610307
398 0.03760411356406489 0.0032826606989298066
630 0.012582473276823696 0.002045386363799154
1000 0.03137445352634991 0.0023205388222039026
1584 0.019478381159789542 0.00130848013850587
2511 0.011132529271097485 0.0006392594275174467
3981 0.02318326767900685 0.0006893917827543821
6309 0.06721900881465365 0.0020045417363506557
10000 0.040382018154340955 0.0011123789285031394
15848 0.01599045079702608 0.00023118163220738552
25118 0.013794174089319069 0.00017357859219760088
39810 0.010385947172966859 7.87851500081613e-05
63095 0.01242556694580643 6.0562178955488876e-05
100000 0.010687397188528505 5.65585123166445e-05
158489 0.008470796159413865 1.9457411022596485e-05
251188 0.011630235286032218 1.1916262153528685e-05
398107 0.009066589303140934 9.675081690141969e-06


==> arxiv_dats/me.synthetic.1000.correct.dat <==
n err se
100 0.012821764889032725 0.007531847794939241
158 2.9040012415874637e-06 6.347396643849432e-07
251 1.3371328221431e-05 3.6125898726089926e-06
398 2.543845603046214e-05 7.313445755540383e-06
630 0.0004880094542748399 0.00011106707605550616
1000 2.2410049245107243e-05 3.2682821465434296e-06
1584 5.351551582423858e-06 2.8815169642459396e-07
2511 0.16686227586308858 0.019577195874062727
3981 5.143990615959021e-07 2.3945341545489565e-08
6309 6.0052926761739315e-06 2.476784715368635e-07
10000 0.00022564062806506975 1.3158287753654472e-05
15848 1.401138581479074e-05 5.99989384820057e-07
25118 9.434489783901297e-05 2.9513103472919477e-06
39810 2.011823218599156e-07 3.1041377559747654e-09
63095 4.436520373496759e-06 9.866472199823559e-08
100000 4.673707700043127e-08 4.657954144666367e-10
158489 8.623522984969435e-06 1.2402885946695806e-07
251188 1.832361177458329e-06 2.095264300703073e-08
398107 4.505305098797502e-07 3.497066549049321e-09
630957 4.865217858244595e-07 3.28342951043938e-09
1000000 1.0875482403736741e-06 3.7454075369693955e-09
1584893 9.436172302190105e-08 2.6754704256974847e-10
2511886 4.9409383880618123e-08 7.372728042928057e-11
3981071 4.67301467364851e-08 5.092095965562304e-11
6309573 4.119296134852875e-08 7.673115679753138e-11


==> arxiv_dats/me.synthetic.1000.misspecified.dat <==
n err se
100 3.8401200624573444e-06 1.5232143386514802e-06
158 1.8605771753162376e-06 5.089760518263925e-07
251 2.3659100091416578e-05 7.299198520866629e-06
398 3.791217368459883e-05 7.830993745119792e-06
630 5.819848075933679e-06 1.2084353636658888e-06
1000 9.843661212346019e-06 1.1793309559172196e-06
1584 5.351551582423858e-06 2.8815169642459396e-07
2511 3.897421756116912e-06 2.4311250167486935e-07
3981 5.143990615959021e-07 2.3945341545489565e-08
6309 4.482485047170653e-06 2.3153383612193743e-07
10000 1.677775742843888e-06 3.7003370152788216e-08
15848 1.1435839897106583e-06 2.4699348744095935e-08
25118 7.467662300928325e-07 1.4786429134102572e-08
39810 9.174603874646855e-08 9.374899669427693e-10
63095 1.7322155319329793e-07 1.43020629696477e-09
100000 2.1971379120727788e-08 1.3026784485151637e-10
158489 6.07017790700641e-08 6.498000335500631e-10
251188 4.262197787036841e-08 3.040715258762313e-10
398107 2.1937204436330235e-08 1.0570361001029314e-10
630957 1.7123329471812634e-08 6.159214046524578e-11
1000000 4.482142928270837e-08 2.3004684853112832e-10
1584893 5.689954126176215e-09 7.95524419420665e-12
2511886 3.964470299965399e-09 4.20096302978051e-12
3981071 1.2272648155044441e-08 2.0898690823217312e-11
6309573 1.689225087151627e-09 7.481216589384333e-13


==> arxiv_dats/me.synthetic.1000.naive.dat <==
n err se
100 0.024016529197284392 0.006440136574953956
158 0.026714931959345857 0.0050816050261345185
251 0.02230871957745482 0.0045216122578417405
398 0.021362953585001614 0.003953699067303365
630 0.011899515464241863 0.0013297380516917702
1000 0.04562230126801067 0.002556489809886511
1584 0.02085122200028202 0.0017101498156408387
2511 0.036500638191226474 0.0018273231272887534
3981 0.040998893031231144 0.0014510452698237664
6309 0.049878552676367045 0.0010096381066325526
10000 0.04478248562984993 0.000777924961521212
15848 0.01981366146178867 0.0004666991668924506
25118 0.01273120181164734 0.00025505730702602374
39810 0.009728618357253558 6.572320683075917e-05
63095 0.011256677278697223 7.098988308483718e-05
100000 0.011669627659054731 3.2978001139107636e-05
158489 0.0069820368990079484 8.85117598592151e-06
251188 0.010515115224139168 1.3000055961907986e-05
398107 0.01088653236949242 9.431914570691911e-06
630957 0.009565221427740002 5.986279874442194e-06
1000000 0.009896815844792389 3.642851358625602e-06
1584893 0.009326237003029921 2.1491138069180306e-06
2511886 0.010033982673655082 1.5349620239182222e-06
3981071 0.010524217845296302 9.979928243096827e-07
6309573 0.010138512636316713 8.336396467691763e-07


==> arxiv_dats/me.yelp.10.correct.dat <==
n err se
32 0.0005907600308641986 3.7565688708742664e-20
100 0.027450581031485226 6.800116025829084e-19
102 0.02962307287547556 1.3466236349861949e-18
158 0.7317055034077924 1.7311621880283022e-17
251 0.13487586557104358 0.0
398 0.08544347115905716 0.0
630 0.1477598110891752 2.1673848588971252e-18
1000 0.12024570103793934 0.0
1023 0.11210645319690613 0.0
1584 0.2489052047984675 1.3668747508216836e-18
2511 0.2008574396077905 1.085632793454351e-18
3981 0.16607720283692975 8.622043726645962e-19
6309 0.14747511762843007 6.848982335980081e-19
10000 0.15773252778525443 5.440092820663267e-19
15848 0.6171618247053839 1.7285385509742447e-18
25118 0.010611449816410583 2.145328484532579e-20
39810 5.337180788923282e-05 0.0
63095 0.002842203258810467 3.3839883833341795e-21
100000 5.932044492124572e-07 6.562455747995694e-25


==> arxiv_dats/me.yelp.10.misspecified.dat <==
n err se
32 0.0 0.0
100 0.0009817559161633337 4.2500725161431775e-20
102 0.0004831161390694633 1.0520497148329647e-20
158 0.0010971901139012919 3.3811761484927777e-20
251 0.00270272263122865 0.0
398 8.878003656610728e-05 1.3314805339410769e-21
630 0.0003713635409974615 4.233173552533448e-21
1000 0.0021082411460276464 2.6879818743790367e-20
1023 0.0024312073992523594 2.6575932925289486e-20
1584 1.1399260554489402e-05 8.342741399058127e-23
2511 2.793617628531503e-07 2.0706802243315716e-24
3981 4.9297586777053e-05 2.1049911442006742e-22
6309 8.549827864830403e-05 0.0
10000 0.00042026932291254753 1.0625181290357943e-21
15848 0.00043894360616736187 1.6880259286857859e-21
25118 0.00015374397914225176 3.3520757570821546e-22
39810 0.00036604548790928606 0.0
63095 0.00012300657606649024 0.0
100000 0.00010592554299415887 8.399943357434489e-23


==> arxiv_dats/me.yelp.10.naive.dat <==
n err se
32 0.04847242023248595 2.4042040773595305e-18
100 0.05727226240046755 1.3600232051658168e-18
102 0.05285239071148583 2.6932472699723897e-18
158 0.0340892954787881 1.0819763675176889e-18
251 0.03310336876581786 8.584390351837988e-19
398 0.04625873114768842 0.0
630 0.05031281182365256 5.418462147242813e-19
1000 0.06835874813964349 0.0
1023 0.0707317792999469 0.0
1584 0.09850755642753108 0.0
2511 0.093847660924308 5.428163967271755e-19
3981 0.0839916327103472 4.311021863322981e-19
6309 0.08238386263545068 3.4244911679900405e-19
10000 0.08402300885176017 0.0
15848 0.10356275878312957 4.321346377435612e-19
25118 0.05331311834412057 8.581313938130316e-20
39810 0.13474612519861107 0.0
63095 0.11605263654670614 0.0
100000 0.12986235117177047 0.0


==> arxiv_dats/me.yelp.1000.correct.dat <==
n err se
398 0.6798597873576783 0.0
630 0.6012370555555709 0.0
1000 0.0652956659207253 8.601541998012917e-19
1584 0.7443770589631323 5.467499003286734e-18
2511 0.6597434490348896 4.342531173817404e-18
3981 0.6460124979406113 3.4488174906583847e-18
6309 0.6618266828383802 2.7395929343920324e-18
10000 0.0011847591948080714 4.250072516143177e-21
15848 0.23722622614172056 0.0
25118 0.1964751482232546 3.4325255752521263e-19
39810 7.016496433864933e-05 1.3313132940316134e-22
63095 0.0016234246661744958 0.0
100000 0.00045983745781490984 0.0
158489 5.268078143079307e-07 0.0
251188 7.351894349890343e-05 5.300012739751272e-23
398107 4.5874803399301846e-05 0.0
630957 4.977319662315503e-06 2.090049122319875e-24
1000000 5.747640554441222e-08 0.0
1584893 6.1090311626718475e-06 0.0
2511886 2.5611538404334378e-06 5.237528708920531e-25
3981071 4.34874694959592e-06 8.320633889961817e-25
6309573 9.121858179777624e-07 0.0
# 10000000 9.360519944344338e-08 8.203069684994618e-27


==> arxiv_dats/me.yelp.1000.misspecified.dat <==
n err se
398 0.0001505314464721416 2.6629610678821537e-21
630 0.0002551113943472082 4.233173552533448e-21
1000 5.226561930457646e-06 5.249964598396556e-23
1584 8.350977760978815e-06 0.0
2511 6.730463732963501e-05 5.300941374288823e-22
3981 1.6084880345435094e-05 0.0
6309 5.830286307133502e-05 0.0
10000 0.0011847591948080714 4.250072516143177e-21
15848 0.0005473983525048451 1.6880259286857859e-21
25118 8.901003266825615e-05 1.6760378785410773e-22
39810 0.0003474756320372974 0.0
63095 0.0001175588324131059 0.0
100000 0.0002043260209710746 0.0
158489 9.883096849182398e-05 0.0
251188 2.1955946775918745e-05 1.325003184937818e-23
398107 9.727458921522949e-06 5.26243159466492e-24
630957 2.319261260984098e-05 0.0
1000000 1.907959772739286e-05 0.0
1584893 2.6672787950317643e-06 6.593657820658592e-25
2511886 6.504063453131217e-06 1.0475057417841062e-24
3981071 2.851912620548018e-06 0.0
6309573 2.5328878246554165e-06 3.3046570384537325e-25
# 10000000 3.967536668790725e-06 0.0


==> arxiv_dats/me.yelp.1000.naive.dat <==
n err se
100 0.16002239210979788 5.440092820663267e-18
158 0.0024519946879491272 0.0
251 0.3300435081736134 6.8675122814703906e-18
398 0.04625873114768842 0.0
630 0.05031281182365256 5.418462147242813e-19
1000 0.006817294099491326 0.0
1584 0.09850755642753108 0.0
2511 0.093847660924308 5.428163967271755e-19
3981 0.0839916327103472 4.311021863322981e-19
6309 0.08238386263545068 3.4244911679900405e-19
10000 0.0615774825249077 2.7200464103316334e-19
15848 0.10356275878312957 4.321346377435612e-19
25118 0.05331311834412057 8.581313938130316e-20
39810 0.13474612519861107 0.0
63095 0.11605263654670614 0.0
100000 0.10491597936032718 8.601541998012916e-20
158489 0.07984747885365232 6.832454552521622e-20
251188 0.08330159578008035 0.0
398107 0.09692090312780864 0.0
630957 0.10357772381442734 3.4243364820088833e-20
1000000 0.11854806193626818 2.7200464103316334e-20
1584893 0.10528393527471366 2.1606097946734075e-20
2511886 0.11454507532966005 0.0
3981071 0.1033021966076979 0.0
6309573 0.10579381795115417 0.0
# 10000000 0.10280043678784853 8.601541998012917e-21

